Towards small and accurate convolutional neural networks for acoustic biodiversity monitoring

Automated classification of animal sounds is a prerequisite for large-scale monitoring of biodiversity. Convolutional Neural Networks (CNNs) are among the most promising algorithms but they are slow, often achieve poor classification in the field and typically require large training data sets. Our objective was to design CNNs that are fast at inference time and achieve good classification performance while learning from moderate-sized data. Recordings from a rainforest ecosystem were used. Start and end-point of sounds from 20 bird species were manually annotated. Spectrograms from 10 second segments were used as CNN input. We designed simple CNNs with a frequency unwrapping layer (SIMP-FU models) such that any output unit was connected to all spectrogram frequencies but only to a sub-region of time, the Receptive Field (RF). Our models allowed experimentation with different RF durations. Models either used the time-indexed labels that encode start and end-point of sounds or simpler segment-level labels. Models learning from time-indexed labels performed considerably better than their segment-level counterparts. Best classification performances was achieved for models with intermediate RF duration of 1.5 seconds. The best SIMP-FU models achieved AUCs over 0.95 in 18 of 20 classes on the test set. On compact low-cost hardware the best SIMP-FU models evaluated up to seven times faster than real-time data acquisition. RF duration was a major driver of classification performance. The optimum of 1.5 s was in the same range as the duration of the sounds. Our models achieved good classification performance while learning from moderate-sized training data. This is explained by the usage of time-indexed labels during training and adequately sized RF. Results confirm the feasibility of deploying small CNNs with good classification performance on compact low-cost devices.

==> tabs/m01soundtypesdescriptives.csv <==
Species,Description ,Duration Group,Additional Metric
,,,
----- Fixed duration ,,,Approx duration
Attila bolivianus ,Song,FD1,3+ sec
Taraba major,Song,FD1,3+ sec
Nyctibius griseus,Song,FD1,3+ sec
Xiphorhynchus guttatus,Song,FD1,3+ sec
Myrmelastes hyperythrus,Song,FD2,1 – 3 sec
Xiphorhynchus obsoletus,Song,FD2,1 – 3 sec
Crypturellus undulatus,Song,FD2,1 – 3 sec
Nasica longirostris,Song,FD3,0.5 – 1 sec
Nyctibius grandis,Song,FD3,0.5 – 1 sec
Psarocolius angustifrons,Song,FD3,0.5 – 1 sec
Pitangus sulphuratus,Call,FD3,0.5 – 1 sec
Leptotila rufaxila,Song,FD3,0.5 – 1 sec
,,,
----- Variable duration,,,Repet. interval
Ramphastos tucanus,Song,VD1,0.5 sec
Trogon melanurus,Song,VD1,0.7 sec
Capito aurovirens,Song,VD1,0.5 sec
Glaucidium brasilianum,Song ,VD1,0.3 sec
Amazona festiva,Call,VD2,irregular
Cacicus cela,Call,VD2,irregular
Crotophaga major,Call,VD2,irregular
Monasa nigrifrons,Song,VD2,irregular


==> tabs/m02dataoverviewtrates.csv <==
,Train,Train,Train,Train,Test,Test  
 ,Period 2,XC,All,Up-sampled,Period 1,Period 1
 ,N,N,N,N,N,Prop
Total Nb. segments,10242,1099,11341,14670,5635, 
Sound-type,,,,,,
Amazona festiva,54,45,99,305,213,0.038
Attila bolivianus,1,31,32,224,115,0.02
Cacicus cela,94,17,111,229,95,0.017
Capito aurovirens,283,30,313,449,90,0.016
Crotophaga major,8,19,27,216,22,0.004
Crypturellus undulatus,73,43,116,251,96,0.017
Glaucidium brasilianum,44,43,87,265,33,0.006
Leptotila rufaxila,8,54,62,269,420,0.075
Monasa nigrifrons,91,44,135,300,250,0.044
Myrmelastes hyperythrus,3,37,40,224,33,0.006
Nasica longirostris,36,28,64,297,65,0.012
Nyctibius grandis,8,52,60,243,22,0.004
Nyctibius griseus,1,38,39,234,10,0.002
Pitangus sulphuratus,26,47,73,222,26,0.005
Psarocolius angustifrons,10,28,38,228,24,0.004
Ramphastos tucanus,26,68,94,323,44,0.008
Taraba major,0,40,40,200,15,0.003
Trogon melanurus,50,43,93,331,38,0.007
Xiphorhynchus guttatus,9,32,41,205,40,0.007
Xiphorhynchus obsoletus,0,33,33,231,8,0.001


==> tabs/m02dataoverviewtrates_full.csv <==
,"Train PVD24","Train XC",,"Train XC+PVD24",," ","Test PVD",
" ","Nb. Segm. ","Nb. Segm.","Nb. Segm.","Nb. Segm.","Nb. Segm."," ","Nb. Segm.","Proportion"
,"(orig)","(orig)","(ups)","(orig)","(ups)",," (orig)",
"Total Nb. segments",10242,1099,1733,11341,14670,,5635,
,,,,,,,,
"Sound-type",,,,,,,,
"Amazona festiva",54,45,90,99,305,,213,0.038
"Attila bolivianus",1,31,62,32,224,,115,0.02
"Cacicus cela",94,17,51,111,229,,95,0.017
"Capito aurovirens",283,30,60,313,449,,90,0.016
"Crotophaga major",8,19,57,27,216,,22,0.004
"Crypturellus undulatus",73,43,86,116,251,,96,0.017
"Glaucidium brasilianum",44,43,86,87,265,,33,0.006
"Leptotila rufaxila",8,54,54,62,269,,420,0.075
"Monasa nigrifrons",91,44,88,135,300,,250,0.044
"Myrmelastes hyperythrus",3,37,74,40,224,,33,0.006
"Nasica longirostris",36,28,56,64,297,,65,0.012
"Nyctibius grandis",8,52,52,60,243,,22,0.004
"Nyctibius griseus",1,38,76,39,234,,10,0.002
"Pitangus sulphuratus",26,47,94,73,222,,26,0.005
"Psarocolius angustifrons",10,28,56,38,228,,24,0.004
"Ramphastos tucanus",26,68,68,94,323,,44,0.008
"Taraba major",0,40,80,40,200,,15,0.003
"Trogon melanurus",50,43,86,93,331,,38,0.007
"Xiphorhynchus guttatus",9,32,64,41,205,,40,0.007
"Xiphorhynchus obsoletus",0,33,66,33,231,,8,0.001


==> tabs/spec_soundtypescodes.csv <==
"Species","Short name","Databasecode"
,,
"Amazona festiva","AMA-FES","Festive amazon call"
"Cacicus cela","CAC-CEL","s000040"
"Crotophaga major","CRO-MAJ","s000031"
"Monasa nigrifrons","MON-NIG","Black fronted nunbird song"
"Ramphastos tucanus","RAM-TUC","s000025"
"Trogon melanurus","TRO-MEL","s000016"
"Capito aurovirens","CAP-AUR","s000015"
"Glaucidium brasilianum","GLA-BRA","s000014"
"Attila bolivianus ","ATT-BOL","Dull capped attila song"
"Taraba major","TAR-MAJ","s000022"
"Nyctibius griseus","NYC-GRI","s000021"
"Xiphorhynchus guttatus","XIP-GUT","s000011"
"Myrmelastes hyperythrus","MYR-HYP","s000010"
"Xiphorhynchus obsoletus","XIP-OBS","s000023"
"Crypturellus undulatus","CRY-UND","Undulated tinamou song"
"Nasica longirostris","NAS-LON","Updownsweep 2kHz dur1s 01"
"Nyctibius grandis","NYC-GRA","s000003"
"Psarocolius angustifrons","PSA-ANG","s000020"
"Pitangus sulphuratus","PIT-SUL","s000038"
"Leptotila rufaxila","LEP-RUF","Grayfronted dove song"
,,
,,
"Species","Description",
,,
"Attila bolivianus ","Regular sequences of 6 -10 short clear calls pitch slightly increasing over time",
"Taraba major","pulsed ",
"Nyctibius griseus","Series of 4-6 tonal call step-wise down-pitched",
"Xiphorhynchus guttatus","Fast repetition of tonal ‘flute-like’ pulses  FM along time",
"Myrmelastes hyperythrus","Fast burst of very fm sweeps 1.5 – 2.5 kHz approx 10 per second accelerating",
"Xiphorhynchus obsoletus",,
"Crypturellus undulatus","Series of 2-4 flute like calls increasing in frequency  1 – 1.5 kHz ",
"Nasica longirostris","1.5 – 2.0 kHz weakly fm sweeps up and down 1 second per sweep",
"Nyctibius grandis","Short single grunt",
"Psarocolius angustifrons",,
"Pitangus sulphuratus","Screechy call frequency modulated up and down",
"Leptotila rufaxila","Long series of  low pitch soft calls at 0.5 kHz  repeated each 5-10 second frequency constant",
"Ramphastos tucanus","Repeated by groups of 2 or 3 short calls ",
"Trogon melanurus","Up-down sweeps  repeated regularly many times",
"Capito aurovirens","low pitches rolled calls at approx 500 Hz repeated every 0.5 sec often long sequences",
"Glaucidium brasilianum","Long series of short calls 3-4 per second frequency constant  1.0 – 1.5 kHz ",
"Amazona festiva","Repeated short screechy calls often multiple animals vocalize simultaneously ",
"Cacicus cela","Short dry calls repeated at a rate of approx 5 per seconds",
"Crotophaga major","fast modulated irregular call at approx 1-2 kHz",
"Monasa nigrifrons","fast modulated calls complex pattern repeating for many seconds  difficult to capture for humans ",


==> tabs/summary_table_timing.csv <==
mod_tag_,elapsed_time_count_rep,elapsed_time_mean,nb_segments_mean,elapsed_per_segment_s
DEN01,1,7.824453183,100.0,0.07824453183
E100,1,4.247037727,100.0,0.042470377270000005
E101,1,4.177326458,100.0,0.04177326458
E102,1,4.297305643,100.0,0.042973056429999996
E103,1,4.187932162,100.0,0.04187932162
E104,1,4.266707613,100.0,0.04266707613
E105,1,4.152068805,100.0,0.04152068805
E106,1,4.48551062,100.0,0.0448551062
E107,1,6.42386142,100.0,0.0642386142
E300,1,4.369094254,100.0,0.04369094254
E301,1,4.322095948,100.0,0.04322095948
E302,1,4.243694393,100.0,0.04243694393
E303,1,3.893673676,100.0,0.03893673676
E304,1,3.692241537,100.0,0.03692241537
E305,1,2.826616046,100.0,0.02826616046
E306,1,1.777168872,100.0,0.01777168872
E307,1,0.14578016,100.0,0.0014578015999999999
E400,1,13.17512444,100.0,0.1317512444
E401,1,13.167697476,100.0,0.13167697476
E402,1,12.918198973,100.0,0.12918198973
E403,1,12.327224909,100.0,0.12327224909
E404,1,11.095378203,100.0,0.11095378202999999
E405,1,8.777769883,100.0,0.08777769883
E406,1,4.238060746,100.0,0.042380607460000004
E500,1,1.766337865,100.0,0.01766337865
E501,1,1.761042131,100.0,0.01761042131
E502,1,1.695700833,100.0,0.016957008330000002
E503,1,1.57119208,100.0,0.0157119208
E504,1,1.504694249,100.0,0.01504694249
E505,1,1.252557826,100.0,0.012525578260000001
E506,1,0.92155705,100.0,0.009215570499999999
E507,1,0.142056166,100.0,0.00142056166
E600,1,3.461641268,100.0,0.03461641268
E601,1,2.58919241,100.0,0.025891924099999998
E602,1,2.367987941,100.0,0.02367987941
E603,1,1.868841576,100.0,0.01868841576
E604,1,1.637237364,100.0,0.01637237364
E701,1,7.799556942,100.0,0.07799556942
E702,1,6.185230501,100.0,0.061852305010000004
E703,1,5.160063717,100.0,0.05160063717
E704,1,4.037103716,100.0,0.04037103716
EFF01,1,5.394944455,100.0,0.05394944455
MOB01,1,1.861163992,100.0,0.01861163992
S300,1,4.274356077,100.0,0.04274356077
S301,1,4.329621727,100.0,0.04329621727
S302,1,4.128535202,100.0,0.04128535202
S303,1,4.035261705,100.0,0.04035261705
S304,1,3.561880411,100.0,0.03561880411
S305,1,3.041878416,100.0,0.03041878416
S306,1,1.783496098,100.0,0.01783496098
S307,1,0.112665936,100.0,0.00112665936
VGG01,1,22.256023343,100.0,0.22256023342999998

